Shock-multicloud interactions in galactic outflows -- I. Cloud layers with log-normal density distributions

We report three-dimensional hydrodynamical simulations of shocks (${\cal M_{\rm shock}}\geq 4$) interacting with fractal multicloud layers. The evolution of shock-multicloud systems consists of four stages: a shock-splitting phase in which reflected and refracted shocks are generated, a compression phase in which the forward shock compresses cloud material, an expansion phase triggered by internal heating and shock re-acceleration, and a mixing phase in which shear instabilities generate turbulence. We compare multicloud layers with narrow ($\sigma_{\rho}=1.9\bar{\rho}$) and wide ($\sigma_{\rho}=5.9\bar{\rho}$) log-normal density distributions characteristic of Mach $\approx 5$ supersonic turbulence driven by solenoidal and compressive modes. Our simulations show that outflowing cloud material contains imprints of the density structure of their native environments. The dynamics and disruption of multicloud systems depend on the porosity and the number of cloudlets in the layers. `Solenoidal' layers mix less, generate less turbulence, accelerate faster, and form a more coherent mixed-gas shell than the more porous `compressive' layers. Similarly, multicloud systems with more cloudlets quench mixing via a shielding effect and enhance momentum transfer. Mass loading of diffuse mixed gas is efficient in all models, but direct dense gas entrainment is highly inefficient. Dense gas only survives in compressive clouds, but has low speeds. If normalised with respect to the shock-passage time, the evolution shows invariance for shock Mach numbers $\geq10$ and different cloud-generating seeds, and slightly weaker scaling for lower Mach numbers and thinner cloud layers. Multicloud systems also have better convergence properties than single-cloud systems, with a resolution of $8$ cells per cloud radius being sufficient to capture their overall dynamics.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
